Adaptive 3D-IC TSV Fault Tolerance Structure Generation

In three dimensional integrated circuits (3D-ICs), through silicon via (TSV) is a critical technique in providing vertical connections. However, the yield and reliability is one of the key obstacles to adopt the TSV based 3D-ICs technology in industry. Various fault-tolerance structures using spare TSVs to repair faulty functional TSVs have been proposed in literature for yield and reliability enhancement, but a valid structure cannot always be found due to the lack of effective generation methods for fault-tolerance structures. In this paper, we focus on the problem of adaptive fault-tolerance structure generation. Given the relations between functional TSVs and spare TSVs, we first calculate the maximum number of tolerant faults in each TSV group. Then we propose an integer linear programming (ILP) based model to construct adaptive fault-tolerance struc- ture with minimal multiplexer delay overhead and hardware cost. We further develop a speed-up technique through efficient min-cost-max-flow (MCMF) model. All the proposed method- ologies are embedded in a top-down TSV planning framework to form functional TSV groups and generate adaptive fault- tolerance structures. Experimental results show that, compared with state-of-the-art, the number of spare TSVs used for fault tolerance can be effectively reduced.

==> stsvvsty.dat <==
%% LaTeX2e file `stsvvsty.dat'
%% generated by the `filecontents' environment
%% from source `TCAD-TSV-Flow' on 2018/03/07.
%%
targetyield    iccad   tcad   proposed
0.991          252     249    124
0.992          254     252    127
0.993          260     258    132
0.994          268     264    137
0.995          278     273    143
0.996          288     282    150
0.997          300     294    159
0.998          327     309    169
0.999          357     330    183

